Polar hairs of mixed-parity nodal superconductors in Rarita-Schwinger-Weyl metals

Linearly dispersing Rarita-Schwinger-Weyl (RSW) fermions featuring two Fermi velocities are the key constituents of itinerant spin-3/2 quantum materials. When doped, RSW metals sustain two Fermi surfaces (FSs), around which one fully gapped $s$-wave and five \emph{mixed-parity} local pairings can take place. The intraband components of four mixed-parity pairings support point nodes at the poles of two FSs, only around which long-lived quasiparticles live. For weak (strong) pairing amplitudes ($\Delta$), gapless north and south poles belonging to the same (different) FS(s) get connected by \emph{polar hairs}, one-dimensional line nodes occupying the region between two FSs. The remaining one, by contrast, supports four nodal rings in between two FSs, symmetrically placed about their equators, but only when $\Delta$ is small. For large $\Delta$, this paired state becomes fully gapped. The transition temperature and pairing amplitudes follow the BCS scaling. We explicitly showcase these outcomes for a rotationally symmetric RSW metal, and contrast our findings when the system possesses an enlarged Lorentz symmetry and with those in spin-3/2 Luttinger materials.

==> README.txt <==
Package: Typeset tabulars and arrays with LaTeX3
Copyright: 2021-2022 (c) Jianrui Lyu <tolvjr@163.com>
CTAN: https://ctan.org/pkg/tabularray
Repository: https://github.com/lvjr/tabularray
Repository: https://bitbucket.org/lvjr/tabularray
License: The LaTeX Project Public License 1.3

